The e_LiBANS facility: a new compact thermal neutron source based on a medical electron LINAC

A new photonuclear thermal neutron facility has been developed at the Physics Department of University of Torino. The facility is based on a medical electron LINAC coupled to a compact converter and moderator assembly. A homogenous thermal neutron field of the order of 10$^6$ cm$^{-2}$s$^{-1}$ is achievable in the enclosed irradiation cavity with low gamma and fast neutron contaminations. Its intensity can be tuned varying the LINAC current. These characteristics make the source appropriate for several applications like detectors development, material studies and BNCT preclinical research. This work describes the project and the experimental characterization of the facility. This includes the measurement of the thermal neutron fluence rate, the determination of the neutron energy spectrum and of the thermal neutron field uniformity and the evaluation of the gamma contamination.

==> elsearticle.ins.txt <==


%%
%% This file will generate fast loadable files and documentation
%% driver files from the doc files in this package when run through
%% LaTeX or TeX.
%%
%% Copyright 2007, 2008, 2009 Elsevier Ltd
%%
%% This file is part of the 'Elsarticle Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'Elsarticle Bundle' is
%% given in the file 'manifest.txt'.
%%
%%
%%
\input docstrip.tex
%%\keepsilent

\preamble

Copyright 2007, 2008, 2009 Elsevier Ltd

This file is part of the 'Elsarticle Bundle'.
-------------------------------------------

It may be distributed under the conditions of the LaTeX Project Public
License, either version 1.2 of this license or (at your option) any
later version.  The latest version of this license is in
   http://www.latex-project.org/lppl.txt
and version 1.2 or later is part of all distributions of LaTeX
version 1999/12/01 or later.

The list of all files belonging to the 'Elsarticle Bundle' is
given in the file `manifest.txt'.

\endpreamble

\askforoverwritefalse

\generate{\file{elsarticle.cls}{\from{elsarticle.dtx}{class}}}
\obeyspaces
\Msg{*************************************************************}
\Msg{*                                                           *}
\Msg{* To finish the installation you have to move the following *}
\Msg{* file into a directory searched by TeX:                    *}
\Msg{*                                                           *}
\Msg{*     elsarticle.cls                                        *}
\Msg{*         and                                               *}
\Msg{*     elsarticle-*.bst                                      *}
\Msg{*                                                           *}
\Msg{* To produce the documentation go to the ../contrib folder  *}
\Msg{* and run the file elsdoc.tex through pdfLaTeX              *}
\Msg{* or use the Makefile which is far more easier.             *}
\Msg{*                                                           *}
\Msg{* Happy TeXing!                                             *}
\Msg{*                                                           *}
\Msg{*************************************************************}

\endbatchfile

